Acoustic source localization in the spherical harmonics domain exploiting low-rank approximations

Acoustic signal processing in the spherical harmonics domain (SHD) is an active research area that exploits the signals acquired by higher order microphone arrays. A very important task is that concerning the localization of active sound sources. In this paper, we propose a simple yet effective method to localize prominent acoustic sources in adverse acoustic scenarios. By using a proper normalization and arrangement of the estimated spherical harmonic coefficients, we exploit low-rank approximations to estimate the far field modal directional pattern of the dominant source at each time-frame. The experiments confirm the validity of the proposed approach, with superior performance compared to other recent SHD-based approaches.

==> images/data/doa_music_0.txt <==
   4.0000000e+01   6.6277111e-01   4.9504397e-01
   2.0000000e+01   9.1590271e-01   2.8991013e-01
   1.0000000e+01   1.9318466e+00   2.0745313e-01
   5.0000000e+00   2.5673380e+00   4.5434951e-01


==> images/data/doa_music_8.txt <==
   4.0000000e+01   2.8897339e+00   4.6620033e-01
   2.0000000e+01   3.4025878e+00   6.0834315e-01
   1.0000000e+01   4.1583313e+00   8.2576893e-01
   5.0000000e+00   4.7594070e+00   5.0812421e-01


==> images/data/doa_music_9.txt <==
   4.0000000e+01   4.9067348e+00   6.8116537e-01
   2.0000000e+01   4.6839054e+00   6.9322015e-01
   1.0000000e+01   5.0348931e+00   4.6646865e-01
   5.0000000e+00   5.3636565e+00   7.5848145e-01


==> images/data/doa_rmusic_0.txt <==
   4.0000000e+01   6.8997198e-01   5.0203805e-01
   2.0000000e+01   1.1101751e+00   3.3204348e-01
   1.0000000e+01   2.5659122e+00   3.6631351e-01
   5.0000000e+00   3.5327071e+00   5.5092716e-01


==> images/data/doa_rmusic_8.txt <==
   4.0000000e+01   3.5051131e+00   4.6793005e-01
   2.0000000e+01   3.8165235e+00   5.2149557e-01
   1.0000000e+01   4.7548773e+00   5.7389255e-01
   5.0000000e+00   5.3316487e+00   4.0964096e-01


==> images/data/doa_rmusic_9.txt <==
   4.0000000e+01   5.0255557e+00   6.6929896e-01
   2.0000000e+01   4.9272690e+00   2.8219281e-01
   1.0000000e+01   5.1572101e+00   4.3569260e-01
   5.0000000e+00   5.7192129e+00   6.2852526e-01


==> images/data/doa_shd_lra_0.txt <==
   4.0000000e+01   6.8417801e-01   5.1550980e-01
   2.0000000e+01   1.2032955e+00   4.2519318e-01
   1.0000000e+01   2.4340088e+00   3.1691909e-01
   5.0000000e+00   3.3736298e+00   4.5564765e-01


==> images/data/doa_shd_lra_8.txt <==
   4.0000000e+01   2.3921321e+00   4.3421697e-01
   2.0000000e+01   2.8983499e+00   5.3457900e-01
   1.0000000e+01   3.9113954e+00   6.9175826e-01
   5.0000000e+00   4.4549119e+00   4.0588789e-01


==> images/data/doa_shd_lra_9.txt <==
   4.0000000e+01   3.1110927e+00   5.5959091e-01
   2.0000000e+01   3.7157447e+00   4.5473687e-01
   1.0000000e+01   4.4464717e+00   4.3464512e-01
   5.0000000e+00   4.6078656e+00   8.6158609e-01


==> images/data/doa_shd_rmusic_0.txt <==
   4.0000000e+01   7.4397451e-01   4.6394953e-01
   2.0000000e+01   2.0869991e+00   4.8957741e-01
   1.0000000e+01   4.6560682e+00   7.3147758e-01
   5.0000000e+00   5.1785204e+00   6.7632399e-01


==> images/data/doa_shd_rmusic_8.txt <==
   4.0000000e+01   2.8273003e+00   4.2995816e-01
   2.0000000e+01   3.8646486e+00   5.1976121e-01
   1.0000000e+01   5.4637886e+00   1.0560014e+00
   5.0000000e+00   5.8663821e+00   1.0480418e+00


==> images/data/doa_shd_rmusic_9.txt <==
   4.0000000e+01   4.1754436e+00   4.6331528e-01
   2.0000000e+01   4.1280473e+00   4.8105047e-01
   1.0000000e+01   5.5839682e+00   9.9558373e-01
   5.0000000e+00   6.2513203e+00   8.5037951e-01


==> images/data/pd_music_0.txt <==
   4.0000000e+01   9.9638201e-01   7.6463323e-03
   2.0000000e+01   9.8739266e-01   8.7502116e-03
   1.0000000e+01   9.6161121e-01   2.1116754e-02
   5.0000000e+00   9.1905293e-01   4.3848909e-02


==> images/data/pd_music_8.txt <==
   4.0000000e+01   9.7614869e-01   1.7866110e-02
   2.0000000e+01   9.7266189e-01   2.6552855e-02
   1.0000000e+01   8.9687159e-01   5.8534836e-02
   5.0000000e+00   7.9934484e-01   7.5873066e-02


==> images/data/pd_music_9.txt <==
   4.0000000e+01   8.6147713e-01   5.1490852e-02
   2.0000000e+01   8.4427712e-01   4.1922170e-02
   1.0000000e+01   7.2352872e-01   8.3629103e-02
   5.0000000e+00   6.5820088e-01   9.1866183e-02


==> images/data/pd_rmusic_0.txt <==
   4.0000000e+01   1.0000000e+00   0.0000000e+00
   2.0000000e+01   9.8739266e-01   8.7502116e-03
   1.0000000e+01   9.3148882e-01   5.0470438e-02
   5.0000000e+00   8.5291863e-01   7.4121098e-02


==> images/data/pd_rmusic_8.txt <==
   4.0000000e+01   9.6567758e-01   2.1056336e-02
   2.0000000e+01   9.4389732e-01   2.5178628e-02
   1.0000000e+01   8.1072819e-01   1.0279094e-01
   5.0000000e+00   6.4382513e-01   1.1871509e-01


==> images/data/pd_rmusic_9.txt <==
   4.0000000e+01   7.6113097e-01   8.0216171e-02
   2.0000000e+01   7.4417987e-01   4.8685212e-02
   1.0000000e+01   6.0000003e-01   9.5069779e-02
   5.0000000e+00   5.3931096e-01   8.0934987e-02


==> images/data/pd_shd_lra_0.txt <==
   4.0000000e+01   9.9638201e-01   7.6463323e-03
   2.0000000e+01   9.8202131e-01   1.4679051e-02
   1.0000000e+01   9.4354765e-01   3.3321311e-02
   5.0000000e+00   8.6452993e-01   9.3767658e-02


==> images/data/pd_shd_lra_8.txt <==
   4.0000000e+01   9.6884042e-01   1.8717216e-02
   2.0000000e+01   9.5660547e-01   2.5803968e-02
   1.0000000e+01   8.9247374e-01   6.2370871e-02
   5.0000000e+00   7.5254075e-01   1.1057087e-01


==> images/data/pd_shd_lra_9.txt <==
   4.0000000e+01   8.3622871e-01   5.8933479e-02
   2.0000000e+01   8.5427933e-01   5.0728008e-02
   1.0000000e+01   7.3830891e-01   4.7204555e-02
   5.0000000e+00   6.8347196e-01   6.1577108e-02


==> images/data/pd_shd_rmusic_0.txt <==
   4.0000000e+01   9.9638201e-01   7.6463323e-03
   2.0000000e+01   9.2421067e-01   5.4137573e-02
   1.0000000e+01   5.3305795e-01   1.6003364e-01
   5.0000000e+00   3.0853076e-01   1.6314594e-01


==> images/data/pd_shd_rmusic_8.txt <==
   4.0000000e+01   8.9529987e-01   7.1337674e-02
   2.0000000e+01   8.2223935e-01   1.0233912e-01
   1.0000000e+01   3.9542697e-01   1.8032930e-01
   5.0000000e+00   1.4646618e-01   1.0421073e-01


==> images/data/pd_shd_rmusic_9.txt <==
   4.0000000e+01   6.8781005e-01   5.0638429e-02
   2.0000000e+01   7.2175365e-01   8.9607980e-02
   1.0000000e+01   3.2907740e-01   1.8831506e-01
   5.0000000e+00   1.8663968e-01   1.3474561e-01

